Centralized and decentral approaches to succeed the 100% energiewende in Germany in the European context: A model-based analysis of generation, network, and storage investments

In this paper, we explore centralized and more decentral approaches to succeed the energiewende in Germany, in the European context. We use the AnyMOD framework to model a future renewable-based European energy system, based on a techno-economic optimization, i.e. cost minimization with given demand, including both investment and the subsequent dispatch of capacity. The model includes 29 regions for European countries, and 38 NUTS-2 regions in Germany. First the entire energy system on the European level is optimized. Based on these results, the electricity system for the German regions is optimized to achieve great regional detail to analyse spatial effects. The model allows a comparison between a stylized central scenario with high amounts of wind offshore deployed, and a decentral scenario using mainly the existing grid, and thus relying more on local capacities. The results reveal that the cost for the second optimization of these two scenarios are about the same: The central scenario is characterized by network expansion in order to transport the electricity from the wind offshore sites, whereas the decentral scenario leads to more photovoltaic and battery deployment closer to the areas with a high demand for energy. A scenarios with higher energy efficiency and lower demand projections lead to a significant reduction of investment requirements, and to different localizations thereof.

==> figs/data/installed_capacites_ntc_offshore_data.csv <==
scen,electrolysis,pv,wind_onshore,battery,ocgtHydrogen,Netzausbau
10,86.0983504016564,327.2536503681776,217.89036641998382,30.417533933815758,90.73414684384115,0.0
15,83.43252685681354,311.4864648316278,217.89030261525937,27.23552645035336,92.76169437415813,0.75791860067676
20,81.44817337654325,296.9618062052405,217.89023633674412,24.82331368196582,94.79017178695918,2.9553603504092507
25,80.25180141751224,283.93789310738964,217.89020157190131,21.719274881879386,97.67228235966247,5.344009337868087
30,79.35956242599045,277.24864023500834,216.2723979775867,19.56092497670558,100.87165096437909,6.958096359550652
35,79.0429828287058,273.24585611638315,211.24219201440152,18.293495457002592,103.33188286877295,9.75306215553475
40,78.58283750653328,264.7302285505034,208.41460569517315,16.76808957763639,105.65217406378017,12.193935235278076
45,78.55678777028757,261.0135783810268,203.81267728139326,15.783528819641802,107.7212483909781,14.502346832374613
50,79.09354544043642,258.1291383449511,199.09864580867477,14.809623099453647,110.01175406920618,16.333076384554133


==> figs/data/sensitivity_ntc_data.csv <==
scen,wind_offshore,electrolysis,pv,battery,ocgtHydrogen,Gesamtkosten
100.63199799704266,15.404413270079983,87.62259586773627,324.30136373312007,28.523753811693844,94.97030481210852,40.453330521779435
103.17111493284116,15.404502241807327,86.00241097823655,319.6133841367482,28.047852644594958,94.55828988411915,40.18529163881679
105.837558942821,15.404592057550964,84.83632648764593,316.0543184338464,27.68229333151567,94.28604722610807,39.9823898162483
108.65366813858466,15.42757521583125,83.971134333991,312.82365523356356,27.101806175900727,93.72966104605128,39.79517642964693
110.92692402234145,16.97775981205833,82.68596215193975,306.5824074288156,26.504409288961423,93.52573897747432,39.73602221608585
112.25385382725794,17.443783846421,82.41988409258836,304.4342197447208,26.23388042099115,93.51329304326457,39.70832684805349
112.26131519037352,17.449524718593366,82.42815251559733,304.37734114163516,26.230217691701814,93.52122350348554,39.707183694369775

